Lower box dimension of infinitely generated self-conformal sets

Let $\Lambda$ be the limit set of an infinite conformal iterated function system and let $F$ denote the set of fixed points of the maps. We prove that the box dimension of $\Lambda$ exists if and only if \[ \overline{\dim}_{\mathrm B} F\leq \max \{\dim_{\mathrm H} \Lambda, \underline{\dim}_{\mathrm B} F\}. \] In particular, this provides the first examples of sets of continued fraction expansions with restricted digits for which the box dimension does not exist. More generally, we establish an explicit asymptotic formula for the covering numbers $N_r(\Lambda)$ in terms of $\dim_{\mathrm H}\Lambda$ and the covering function $r\mapsto N_r(F)$, where $N_r(\cdot)$ denotes the least number of open balls of radius $r$ required to cover a given set. Such finer scaling information is necessary: in general, the lower box dimension $\underline{\dim}_{\mathrm B} \Lambda$ is not a function of the Hausdorff dimension of $\Lambda$ and the upper and lower box dimensions of $F$, and we prove sharp bounds for $\underline{\dim}_{\mathrm B} \Lambda$ in terms of these three quantities.

==> figures/sharpness/modified.txt <==
4.365204556261582e-8	0.6999999807931003
0.0006560543675138406	0.6997114307472034
0.0013120650829821186	0.6994230699311532
0.002624086513918675	0.6988469154922907
0.005248129375791787	0.6976968719179492
0.010496215099538011	0.6954058182944397
0.02099238654703046	0.6908596247275642
0.04198472944201536	0.681909146190782
0.08750093990192373	0.663135924617977
0.1300008681973783	0.6463616541667261
0.17166711660650985	0.6305941803117465
0.21686488968558	0.6142170416371346
0.2590463806001963	0.5995863795538694
0.3047593961847512	0.5844123301872794
0.34963873188298306	0.5701747955018104
0.3915017854167611	0.5574579711307464
0.4368963636204778	0.5442568876488872
0.47927465965974064	0.5324622485984046
0.5208192758126805	0.521374815299638
0.5658954166355589	0.509854640378852
0.6079552752939835	0.4995637238027788
0.6535466586223467	0.4888869167546804
0.698304362064387	0.4788683406635049
0.7400457833419734	0.46992051174666655
0.7853187292894983	0.46062871234688824
0.8275753930725694	0.4523274395609229
0.8733635815255791	0.44371968509117055
0.9183180900922658	0.4356435464052655
0.9602563164944987	0.42842969298734124
1.0057260675666702	0.4209427415763247
1.048179536474388	0.41425316642288545
1.0897993254957827	0.40796494704425834
1.134950639187116	0.40143271444858886
1.1770856707139956	0.39559724472983004
1.2227522269108138	0.38954424720002484
1.2675851032213088	0.3838646731006622
1.3094016973673501	0.3787918770445461
1.3101102617238498	0.3787077351681183
1.3108188260803495	0.3786236528905077
1.3122359547933489	0.37845566696290955
1.3150702122193476	0.37812040843807815
1.320738727071345	0.3774527352938985
1.33207575677534	0.37612868969858526
1.3327843211318398	0.37604643419339884
1.3334928854883394	0.37596423695088765
1.3349100142013388	0.3758000170888473
1.3377442716273376	0.37547227470302447
1.343412786479335	0.3748195700795303
1.35474981618333	0.37352520817608764
1.35541125113101	0.37345014346390604
1.35607268607869	0.3733751283857317
1.3573955559740503	0.3732252470001516
1.3600412957647707	0.37292607839450465
1.3653327753462117	0.3723301105229586
1.3659942102938918	0.37225583602876294
1.366655645241572	0.3721816106460697
1.3679785151369321	0.37203330708531834
1.3706242549276524	0.37173728787445554
1.375915734509093	0.37114759385006707
1.3765771694567732	0.37107410125510887
1.3772386044044533	0.3710006572546485
1.3785614742998136	0.3708539149087167
1.3812072140905338	0.3705610119384658
1.3818686490382137	0.3704879072009982
1.3825300839858938	0.37041485080157077
1.383852953881254	0.3702688828890101
1.3864986936719745	0.3699775257154629
1.3871601286196547	0.3699048067885663
1.3878215635673348	0.3698321359446057
1.389144433462695	0.36968693837834055
1.3898058684103751	0.3696144115925126
1.3904673033580552	0.36954193276257397
1.3917901732534153	0.36939711884354826
1.3924516082010951	0.3693247836911057
1.3931130431487753	0.36925249636784124
1.3937744780964554	0.3691802568421294
1.3944359130441355	0.3691080650823657
1.3950973479918156	0.3690359210569666
1.3957587829394957	0.3692094182808534
1.3964202178871759	0.3696265072624494
1.397081652834856	0.3700433204580338
1.3977300615343122	0.37045165745039377
1.3983784702337685	0.37085972975931647
1.3996752876326812	0.37167508101300817
1.4022689224305065	0.3733026148606622
1.4074561920261568	0.3765450461989751
1.4178307312174576	0.3829796682183698
1.438579809600059	0.39565036423024247
1.4836094910352007	0.4222604184517723
1.5256228903058886	0.44603039705120484
1.571167814246515	0.4706949641555467
1.6136964560226876	0.49273362951236654
1.6553914179125373	0.5134492127401322
1.7006179044723255	0.5349640089256315
1.7428281088676598	0.5541847634525028
1.7885698379329327	0.5741177629124796
1.8334778871118826	0.5928202149926272
1.8753696541263787	0.6095253489461834
1.9207929458108133	0.6268651951660422
1.9631999553307942	0.6423579049292786
2.004773284964452	0.6569214525504017
2.0498781392680483	0.6720521611123508
2.0919667114071907	0.6855685787835675
2.0927008282432675	0.685799323476529
2.093434945079345	0.6860298988380891
2.0949031787514993	0.6864905420639662
2.0978396460958084	0.6874098020003827
2.1037125807844257	0.6892402435245761
2.1154584501616602	0.6928690336638094
2.1161925669977375	0.6930944209366593
2.1169266838338148	0.6933196428096364
2.118394917505969	0.6937695908413963
2.1213313848502775	0.6946675074411225
2.1272043195388948	0.6964554498546782
2.127938436374972	0.696678205245194
2.1286725532110493	0.6969007971672372
2.1301407868832034	0.6973454910856609
2.133077254227512	0.6982329225732222
2.1338113710635893	0.6984543735699371
2.1345454878996666	0.6986756620554053
2.136013721571821	0.699117751969548
2.1367478384078984	0.699338553636477
2.1374819552439757	0.6995591932686684
2.138216072080053	0.699779670985031
2.1389501889161298	0.699999986904386


==> figures/sharpness/original.txt <==
4.365204556261582e-8	0.6999999694435687
0.0006560543675138406	0.699540912552369
0.0013120650829821186	0.699082156708653
0.002624086513918675	0.6981655473740989
0.005248129375791787	0.6963359325967373
0.010496215099538011	0.692691074559336
0.02099238654703046	0.6854584938847613
0.04198472944201536	0.6712190962126079
0.08750093990192373	0.6413526073467816
0.1300008681973783	0.6146662679925189
0.17166711660650985	0.5895816504959606
0.21686488968558	0.5635271116954415
0.2590463806001963	0.5402510583811558
0.3047593961847512	0.5161105252979445
0.34963873188298306	0.49345990193469835
0.3915017854167611	0.47322859043527815
0.4368963636204778	0.45222686671413875
0.47927465965974064	0.43346266822473467
0.5208192758126805	0.4158235697948788
0.5658954166355589	0.39749601878453733
0.6079552752939835	0.3811241060498754
0.6535466586223467	0.36413827665517334
0.698304362064387	0.3481996328737578
0.7400457833419734	0.3339644505060604
0.7853187292894983	0.3191820423700495
0.7859789896611088	0.3189713686735429
0.7866392500327193	0.31876083403061867
0.7879597707759403	0.3183401815384525
0.7906008122623822	0.31750054116278886
0.7958828952352661	0.315827898368392
0.8064470611810339	0.3125090015939917
0.8071073215526444	0.3123027323876525
0.8077675819242549	0.3120965993277452
0.8090881026674759	0.31168474128783563
0.8117291441539178	0.31086265501522364
0.8170112271268017	0.30922498164920664
0.8275753930725694	0.30597547202874104
0.8282908335171477	0.30575664308987344
0.8290062739617261	0.30553797065408816
0.8304371548508827	0.3051010948441303
0.8332989166291958	0.30422921634170447
0.834014357073774	0.3040116362979736
0.8347297975183523	0.30379421186413463
0.8361606784075089	0.30335982938105227
0.839022440185822	0.30249292684216744
0.8397378806304002	0.3022765885659098
0.8404533210749785	0.302060405011451
0.841884201964135	0.3016285016253904
0.8425996424087133	0.30141278157271667
0.8433150828532916	0.3011972157996978
0.8447459637424481	0.3007665466513499
0.8454614041870264	0.3005514430555806
0.8461768446316047	0.30033649329858575
0.846892285076183	0.30012169727034216
0.8476077255207612	0.3
0.8490386064099178	0.3
0.8504694872990743	0.3
0.8619165344123267	0.3
0.8733635815255791	0.3
0.8958408358089225	0.3
0.9183180900922658	0.3
0.9602563164944987	0.3
1.0057260675666702	0.3
1.048179536474388	0.3
1.0897993254957827	0.3
1.134950639187116	0.3
1.1770856707139956	0.3
1.2227522269108138	0.3
1.2675851032213088	0.3
1.2780392517578192	0.3
1.2884934002943296	0.3
1.2898001688613934	0.3
1.2911069374284572	0.3
1.291760321711989	0.30007556059327345
1.292413705995521	0.3005327308514466
1.2930670902790529	0.3009896024993224
1.2937204745625848	0.30144617573194454
1.2943738588461167	0.30190245074422895
1.2950272431296486	0.30235842773096466
1.2963340116967124	0.30326948840630896
1.29894754883084	0.30508804200700845
1.2996009331143719	0.3055419382583132
1.3002543173979038	0.30599553803780655
1.3015610859649676	0.3069018489558196
1.3041746230990952	0.30871092164209624
1.3094016973673501	0.31231491362285657
1.3101102617238498	0.31280201017355336
1.3108188260803495	0.31328876170724407
1.3122359547933489	0.31426123070095424
1.3150702122193476	0.316202039225437
1.320738727071345	0.3200671929316514
1.33207575677534	0.32773208073571247
1.35474981618333	0.3428036113842996
1.397081652834856	0.3700433204580338


==> figures/threshold/modified.txt <==
8.163265306122448e-8	0.26
0.03925736321938733	0.26
0.0785146448061216	0.26
0.16363342834183459	0.26
0.24311153428060836	0.26
0.2625912995293323	0.26
0.28207106477805627	0.26
0.28450603543414676	0.26
0.28694100609023726	0.26
0.28815849141828254	0.26
0.28937597674632776	0.26
0.290593462074373	0.26
0.29181094740241825	0.26015316611010103
0.29302843273046353	0.26072824520587506
0.29424591805850875	0.261302624577326
0.29668088871459924	0.2624492875517656
0.30155083002678024	0.26473425420040314
0.3027683153548255	0.2653037592824693
0.30398580068287073	0.26587257142236276
0.30642077133896123	0.2670081202471403
0.3112907126511422	0.2692709396198374
0.3210305952755042	0.2737636527458907
0.3223512715467095	0.2743694787142094
0.32367194781791486	0.27497450511065147
0.32631330036032546	0.2761821634076266
0.3315960054451468	0.27858793147810174
0.3421614156147893	0.2833615080429786
0.36329223595407434	0.2927586805473702
0.40555387663264447	0.3109676738506688
0.48443648039284554	0.3429636199321132
0.5699233045152912	0.3749040070423297
0.6538510836938587	0.40371472168616807
0.732138185275487	0.4284945015924108
0.8170295072193599	0.4532605251166522
0.8962801515662935	0.4745583895867505
0.8974940828069662	0.47487167564243177
0.898708014047639	0.4751845816211231
0.9011358765289845	0.47580925519140627
0.9059916014916755	0.4770540616593763
0.9157030514170574	0.4795256144438301
0.9351259512678213	0.4843972922936829
0.9363398825084941	0.4846986418445083
0.9375538137491668	0.48499962579964834
0.9399816762305122	0.4856004986964898
0.9448374011932033	0.48679787682163955
0.9545488511185851	0.48917526102987213
0.9739717509693491	0.493861323193176
0.9752888731531819	0.49417581519535253
0.9766059953370148	0.4944898932458088
0.9792402397046803	0.49511680967030725
0.9845087284400116	0.49636569902476935
0.9858258506238444	0.4966768946293372
0.9871429728076773	0.4969876806210851
0.9897772171753428	0.4976080259220311
0.9950457059106741	0.4988438248454073
0.9963628280945069	0.49915175860407884
0.9976799502783398	0.49945928704335185
0.9989970724621726	0.4997664106967301
1.0003141946460055	0.4999246051299112
1.0016313168298383	0.4996088031306115
1.0029484390136711	0.4992934168073226
1.0055826833813366	0.49866388900095476
1.0068998055651694	0.4983497464257639
1.008216927749002	0.4980360173423585
1.0108511721166678	0.4974097974745769
1.0161196608519991	0.49616229574091175
1.017436783035832	0.49585144590075547
1.0187539052196648	0.495541005218305
1.0213881495873305	0.49492134917300656
1.0266566383226616	0.4936869233258607
1.0371936157933241	0.49123749691787233
1.0582675707346494	0.48641539714495563
1.05949655733103	0.48613730657644344
1.0607255439274108	0.48585955756758337
1.063183517120172	0.4853050825512776
1.0680994635056944	0.4842002128103458
1.0779313562767396	0.48200670121397804
1.09759514181883	0.4776838501506946
1.1369227129030104	0.4692890289881321
1.222182075433616	0.45218469214336665
1.3058823930203434	0.43675357490122474
1.3839420330101317	0.4234810187509921
1.4686058933621644	0.41020980697574727
1.547629076117258	0.3987966409629476
1.633256479234596	0.38740645946724217
1.717324837408056	0.3771334737586027
1.795752517984577	0.3682979695402901
1.8807844189233422	0.3594698421665331
1.9601756422651684	0.3518781535297085
2.0380078206631165	0.3449982869432898
2.122444219423309	0.3381159845719467
2.1236754025664846	0.3380198686688102
2.1249065857096605	0.33792387102913646
2.1273689519960124	0.33773222995829877
2.132293684568716	0.3373503605875279
2.142143149714123	0.336592240574143
2.161842080004936	0.3350982189920979
2.163073263148112	0.33500581622482917
2.164304446291288	0.33491352715228595
2.1667668125776394	0.3347292895319768
2.1716915451503427	0.3343621724842986
2.1815410102957493	0.333633340055194
2.1827721934389253	0.3335427397123941
2.184003376582101	0.3334522508465707
2.1864657428684526	0.3332716069973656
2.191390475441156	0.3329116509987474
2.2012399405865626	0.33219703530192035
2.2025743146728987	0.33210076169569086
2.2039086887592343	0.3320046164687947
2.206577436931906	0.3318127104684632
2.207911811018242	0.33171694935332874
2.209246185104578	0.3316213159341288
2.21191493327725	0.3314304315026375
2.2132493073635855	0.331335180150466
2.2145836814499216	0.331240055814468
2.2159180555362576	0.3311450583252697
2.2172524296225937	0.3310501875137227
2.21858680370893	0.3310615247303913
2.2199211777952654	0.33123105877292036
2.221255551881601	0.3314003667444815
2.222589925967937	0.3315694489465368
2.223924300054273	0.3317383056801463
2.225258674140609	0.33190693724596854
2.2279274223132806	0.3322435260748819
2.2332649186586244	0.33291401490380446
2.2439399113493117	0.3342443039677494
2.2452742854356478	0.3344095938244372
2.2466086595219834	0.3345746632697118
2.249277407694655	0.3349041421012902
2.254614904039999	0.33556046773352516
2.2652898967306863	0.3368626561866153
2.2866398821120604	0.3394256991506905
2.287949896121148	0.3395811902273086
2.289259910130236	0.3397364777418018
2.2918799381484116	0.3400464431500431
2.297119994184763	0.34066394292344115
2.3076001062574654	0.3418892775256113
2.3285603304028704	0.3443017561475275
2.3704807786936803	0.34897763180924923
2.4486809976783612	0.35719324508756467
2.5334854370252864	0.3654057203148358
2.6126491987752725	0.3724682442264953
2.6902539155813803	0.37886965006632933
2.774462852749733	0.38527624663183946
2.853031112321146	0.39078626556552953
2.854361932320109	0.3908759183425371
2.8556927523190727	0.3909654518871921
2.8583543923169996	0.39114416191351853
2.863677672312853	0.3915001581409615
2.87432423230456	0.39220649053264806
2.8956173522879745	0.3935967941688939
2.8969481722869377	0.3936827091259629
2.8982789922859014	0.3937685098217364
2.9009406322838283	0.39393976903703465
2.9062639122796816	0.39428092300480194
2.9169104722713888	0.39495780685752474
2.9382035922548035	0.3962901457008696
2.939446276666315	0.39636702943612134
2.940688961077826	0.39644381768849357
2.943174329900849	0.39659710821877797
2.9481450675468936	0.3969025486925176
2.9580865428389833	0.3975088936577098
2.9593292272504943	0.39758426381451895
2.9605719116620057	0.39765954036818074
2.963057280485028	0.3978098131309057
2.968028018131073	0.3981092405237898
2.9779694934231626	0.3987036486252868
2.9792121778346736	0.39877753500084895
2.980454862246185	0.39885132961599046
2.9829402310692075	0.3989986440207035
2.9879109687152523	0.39929217670977935
2.9891536531267633	0.39936533218489856
2.9903963375382747	0.3994383968073115
2.992881706361297	0.3995842539452032
2.9941243907728086	0.39965704668592383
2.99536707518432	0.3997297490244227
2.996609759595831	0.3998023610729714
2.9978524440073424	0.3998748829437022
2.999095128418854	0.399947314748608
3.000337812830365	0.3999527141910751
3.0015804972418763	0.39977890515206005
3.0028231816533877	0.39960531196868043
3.0040658660648987	0.3994319343728624
3.00530855047641	0.3992587720968649
3.0077939192994325	0.39891309243503037
3.0090366037109435	0.39874057451537237
3.010279288122455	0.39856827084789237
3.0127646569454773	0.3982243052054668
3.017735394591522	0.39753893326123946
3.0189537189257853	0.39737146826599234
3.0201720432600485	0.39720420717318916
3.022608691928575	0.39687029570214494
3.0274819892656275	0.39620490868582275
3.0372285839397324	0.39488382314901593
3.0567217732879426	0.39227996841256757
3.0957081519843626	0.3872220863455037
3.1802851297394477	0.3769044918977041
3.2592214298975932	0.36803129921794825
3.3447619504179835	0.35917445511331203
3.428743425994496	0.35118578298579683
3.507084223974069	0.3443148662354621
3.5920292423158866	0.3374484985247496
3.6713335830607647	0.3315437277401594
3.749078878861765	0.3261922604017256
3.8334283950250096	0.32083796555617033
3.912137233591315	0.31623307961665087
3.9135100880409404	0.31615593275090875
3.914882942490566	0.31607889172391723
3.9176286513898173	0.31592512660557953
3.923120069188319	0.31561886005837736
3.9341029047853233	0.3150113494633749
3.956068575979331	0.3138161628424397
3.9574414304289567	0.31374233177507027
3.958814284878582	0.3136686019974663
3.9615599937778327	0.31352144575590246
3.967051411576335	0.3132283426484471
3.9780342471733388	0.3126469430642159
3.9794071016229644	0.3125747160640943
3.98077995607259	0.31250258815309817
3.983525664971841	0.3123586290549023
3.989017082770343	0.3120718939590664
3.9903899372199687	0.31200045587600955
3.991762791669594	0.3119291157997529
3.9945085005688448	0.31178672912999783
3.9958813550184704	0.31171568226813906
3.997254209468096	0.3116447328763593
3.9986270639177217	0.3115738808209381
3.999999918367347	0.31150312596833857


==> figures/threshold/original.txt <==
8.163265306122448e-8	0.10000005165638015
0.001226871682238507	0.10077587692141388
0.0024536617318239528	0.10155075099530753
0.004907241830994845	0.10309765023302986
0.009814402029336628	0.1061800856317332
0.019628722426020196	0.11229976343545545
0.03925736321938733	0.12436040260122838
0.0785146448061216	0.14778296042936645
0.16363342834183459	0.19551772630049036
0.24311153428060836	0.2365663252019748
0.3210305952755042	0.27376365274589065
0.40555387663264447	0.3109676738506688
0.48443648039284554	0.3429636199321132
0.5699233045152912	0.3749040070423297
0.6538510836938587	0.403714721686168
0.732138185275487	0.4284945015924108
0.8170295072193599	0.4532605251166522
0.8962801515662935	0.4745583895867505
0.8974940828069662	0.4748716756424317
0.898708014047639	0.47518458162112315
0.9011358765289845	0.4758092551914062
0.9059916014916755	0.4770540616593763
0.9157030514170574	0.47952561444383
0.9351259512678213	0.4843972922936829
0.9363398825084941	0.4846986418445082
0.9375538137491668	0.4849996257996483
0.9399816762305122	0.4856004986964898
0.9448374011932033	0.48679787682163955
0.9545488511185851	0.4891752610298721
0.9739717509693491	0.49386132319317594
0.9752888731531819	0.49417581519535253
0.9766059953370148	0.4944898932458087
0.9792402397046803	0.49511680967030725
0.9845087284400116	0.4963656990247693
0.9858258506238444	0.4966768946293372
0.9871429728076773	0.4969876806210851
0.9897772171753428	0.4976080259220311
0.9950457059106741	0.4988438248454073
0.9963628280945069	0.49915175860407884
0.9976799502783398	0.49945928704335185
0.9989970724621726	0.4997664106967301
1.0003141946460055	0.49990060589308505
1.0016313168298383	0.4994842797206892
1.0029484390136711	0.4990685015397658
1.0055826833813366	0.4982385862680987
1.0068998055651694	0.4978244477376088
1.008216927749002	0.4974108543190965
1.0108511721166678	0.4965852999489221
1.0161196608519991	0.49494070104522425
1.017436783035832	0.4945309033731732
1.0187539052196648	0.49412164509942214
1.0213881495873305	0.4933047439078114
1.0266566383226616	0.49167738312735965
1.0371936157933241	0.488448270191836
1.0582675707346494	0.48209122892604106
1.05949655733103	0.4817246182578857
1.0607255439274108	0.48135845787257525
1.063183517120172	0.4806274857389612
1.0680994635056944	0.47917092057706223
1.0779313562767396	0.47627918370064426
1.09759514181883	0.47058030895949443
1.1369227129030104	0.4595132993449048
1.222182075433616	0.4369644139491834
1.3058823930203434	0.41662135725081834
1.3839420330101317	0.39912396169224884
1.4686058933621644	0.3816283384419429
1.547629076117258	0.3665822027887081
1.633256479234596	0.35156636794435814
1.717324837408056	0.33802334786013377
1.795752517984577	0.32637537963778696
1.8807844189233422	0.31473713641232104
1.8820249067880583	0.31457456901724423
1.8832653946527742	0.3144122031600198
1.8857463703822064	0.31408807506003644
1.8907083218410705	0.31344222634161745
1.9006322247587988	0.31216010327928523
1.9204800305942553	0.30963371434882125
1.9217205184589714	0.30947747376190704
1.9229610063236873	0.3093214268693823
1.9254419820531194	0.30900991320729243
1.9304039335119836	0.3083891996701414
1.9403278364297118	0.3071569743542324
1.9601756422651684	0.3047289075879369
1.9613917700526362	0.3045816945561112
1.9626078978401043	0.30443466044532674
1.9650401534150403	0.30414112811731125
1.969904664564912	0.30355620096328656
1.9796336868646556	0.3023948483064774
1.9808498146521236	0.30225047206370287
1.9820659424395914	0.30210627129416845
1.9844981980145273	0.3018183953220065
1.989362709164399	0.30124473969011323
1.990578836951867	0.3011017612762441
1.991794964739335	0.3009589566367098
1.9942272203142708	0.3006738678360888
1.9954433481017388	0.3005315832533652
1.9966594758892067	0.30038947160170204
1.9978756036766745	0.3002475326709207
1.9990917314641425	0.30010576625109825
2.0003078592516106	0.3000486951204979
2.0015239870390786	0.3002409075830958
2.0027401148265467	0.30043288643285715
2.0039562426140143	0.3006246319537122
2.005172370401482	0.3008161444292464
2.00638849818895	0.3010074241427005
2.008820753763886	0.3013892864146096
2.0185497760636295	0.3029074814301663
2.0380078206631165	0.3058999169718609
2.0393271393937447	0.3061007137643595
2.0406464581243724	0.3063012458165654
2.0432850955856283	0.30670151709582555
2.0485623705081406	0.3074988980980825
2.0591169203531647	0.30908109144786194
2.080226020043213	0.3121958179901286
2.122444219423309	0.3182314501031438
2.2012399405865626	0.3288368718192298
2.2866398821120604	0.33942569915069043
2.3704807786936803	0.3489776318092492
2.4486809976783612	0.3571932450875646
2.5334854370252864	0.3654057203148358
2.6126491987752725	0.3724682442264953
2.6902539155813803	0.3788696500663293
2.774462852749733	0.38527624663183946
2.853031112321146	0.3907862655655295
2.854361932320109	0.3908759183425371
2.8556927523190727	0.3909654518871921
2.8583543923169996	0.3911441619135185
2.863677672312853	0.3915001581409615
2.87432423230456	0.392206490532648
2.8956173522879745	0.3935967941688939
2.8969481722869377	0.3936827091259629
2.8982789922859014	0.3937685098217364
2.9009406322838283	0.39393976903703465
2.9062639122796816	0.3942809230048019
2.9169104722713888	0.39495780685752474
2.9382035922548035	0.3962901457008696
2.939446276666315	0.39636702943612134
2.940688961077826	0.39644381768849357
2.943174329900849	0.39659710821877797
2.9481450675468936	0.3969025486925176
2.9580865428389833	0.3975088936577098
2.9593292272504943	0.39758426381451895
2.9605719116620057	0.39765954036818074
2.963057280485028	0.3978098131309057
2.968028018131073	0.3981092405237898
2.9779694934231626	0.3987036486252868
2.9792121778346736	0.39877753500084895
2.980454862246185	0.39885132961599046
2.9829402310692075	0.3989986440207035
2.9879109687152523	0.39929217670977935
2.9891536531267633	0.39936533218489856
2.9903963375382747	0.3994383968073115
2.992881706361297	0.39958425394520314
2.9941243907728086	0.39965704668592383
2.99536707518432	0.3997297490244227
2.996609759595831	0.3998023610729714
2.9978524440073424	0.39987488294370216
2.999095128418854	0.399947314748608
3.000337812830365	0.3998931356453076
3.0015804972418763	0.399500333000786
3.0028231816533877	0.39910801818281755
3.0040658660648987	0.39871619058556446
3.00530855047641	0.39832484960394093
3.0077939192994325	0.39754362507099705
3.0090366037109435	0.3971537403132593
3.010279288122455	0.39676433975831416
3.0127646569454773	0.395986988852199
3.017735394591522	0.39443807106461426
3.0189537189257853	0.39405960574790433
3.0201720432600485	0.39368160124393276
3.022608691928575	0.3929269724305778
3.0274819892656275	0.39142321991504214
3.0372285839397324	0.3884376105621701
3.0567217732879426	0.3825529855034092
3.0957081519843626	0.37112234033742764
3.1802851297394477	0.34780492021265147
3.2592214298975932	0.3277518000198841
3.3447619504179835	0.3077356270628736
3.428743425994496	0.28968149388495174
3.507084223974069	0.2741534506651405
3.5920292423158866	0.25863568812350224
3.6713335830607647	0.24529110263689624
3.749078878861765	0.233196964526933
3.8334283950250096	0.22109643634496307
3.912137233591315	0.21068954735337758
3.9135100880409404	0.2105151980039318
3.914882942490566	0.2103410878465406
3.9176286513898173	0.2099935837957702
3.923120069188319	0.20930143159038866
3.9341029047853233	0.20792847786114543
3.956068575979331	0.20522739586874345
3.9574414304289567	0.20506054011328392
3.958814284878582	0.20489391326932377
3.9615599937778327	0.20456134506014587
3.967051411576335	0.20389894179056683
3.9780342471733388	0.2025849980767993
3.9794071016229644	0.20242176745994295
3.98077995607259	0.20225876078121285
3.983525664971841	0.20193341800965897
3.989017082770343	0.20128540623443858
3.9903899372199687	0.20112395854389653
3.991762791669594	0.20096273234546186
3.9945085005688448	0.20064094320986017
3.9958813550184704	0.20048037966620766
3.997254209468096	0.20032003640169033
3.9986270639177217	0.20015991311410442
3.999999918367347	0.2000000095016609

